Discovery of Five Green Pea Galaxies with Double-peaked Narrow [OIII] Lines

Although double-peaked narrow emission-line galaxies have been studied extensively in the past years, only a few are reported with the green pea galaxies (GPs). Here we present our discovery of five GPs with double-peaked narrow [OIII] emission lines, referred to as DPGPs, selected from the LAMOST and SDSS spectroscopic surveys. We find that these five DPGPs have blueshifted narrow components more prominent than the redshifted components, with velocity offsets of [OIII]$\lambda$5007 lines ranging from 306 to 518 $\rm km\, s^{-1}$ and full widths at half maximums (FWHMs) of individual components ranging from 263 to 441 $\rm km\, s^{-1}$. By analyzing the spectra and the spectral energy distributions (SEDs), we find that they have larger metallicities and stellar masses compared with other GPs. The H$\alpha$ line width, emission-line diagnostic, mid-infrared color, radio emission, and SED fitting provide evidence of the AGN activities in these DPGPs. They have the same spectral properties of Type 2 quasars. Furthermore, we discuss the possible nature of the double-peaked narrow emission-line profiles of these DPGPs and find that they are more likely to be dual AGN. These DPGP galaxies are ideal laboratories for exploring the growth mode of AGN in the extremely luminous emission-line galaxies, the co-evolution between AGN and host galaxies, and the evolution of high-redshift galaxies in the early Universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
